Safe, Fast, Concurrent Proof Checking for the lambda-Pi Calculus Modulo Rewriting

Several proof assistants, such as Isabelle or Coq, can concurrently check multiple proofs. In contrast, the vast majority of today's small proof checkers either does not support concurrency at all or only limited forms thereof, restricting the efficiency of proof checking on multi-core processors. This work shows the design of a small, memory- and thread-safe kernel that efficiently checks proofs both concurrently and non-concurrently. This design is implemented in a new proof checker called Kontroli for the lambda-Pi calculus modulo rewriting, which is an established framework to uniformly express a multitude of logical systems. Kontroli is faster than the reference proof checker for this calculus, Dedukti, on all of five evaluated datasets obtained from proof assistants and interactive theorem provers. Furthermore, Kontroli reduces the time of the most time-consuming part of proof checking using eight threads by up to 6.6x.

==> eval/atp/iprover.dat <==
Conf	Mean	Stddev
DK$_{t=24}$	15.264751153095	0.3043453943086025
KO$_{t=24}$	11.895005214025002	0.16425110776379137


==> eval/atp/iprover/dk.json <==
{
  "results": [
    {
      "command": "make -j24 -s -C iprover dedukti",
      "mean": 15.264751153095,
      "stddev": 0.3043453943086025,
      "median": 15.186777721995,
      "user": 78.684676545,
      "system": 19.810771834999997,
      "min": 14.800379779995,
      "max": 15.871729040995,
      "times": [
        15.154491289995,
        15.565553407994999,
        15.060116443995,
        14.800379779995,
        15.219064153995,
        15.468317723995,
        15.319669259994999,
        15.871729040995,
        15.105670988995,
        15.082519440995
      ]
    }
  ]
}


==> eval/atp/iprover/ko.json <==
{
  "results": [
    {
      "command": "make -j24 -s -C iprover kontroli",
      "mean": 11.895005214025002,
      "stddev": 0.16425110776379137,
      "median": 11.868810406725,
      "user": 42.902507729999996,
      "system": 8.990174360000001,
      "min": 11.528392771225,
      "max": 12.104068195225,
      "times": [
        11.826569842225,
        11.528392771225,
        11.854697092225,
        12.033991427225,
        11.850823681225,
        12.073294037225,
        11.948487072225,
        11.846804300225,
        12.104068195225,
        11.882923721225
      ]
    }
  ]
}


==> eval/atp/zenon.dat <==
Conf	Mean	Stddev
DK$_{t=24}$	425.2643645972001	19.61012670427348
KO$_{t=24}$	263.8528216635999	4.5190101566780525


==> eval/atp/zenon/dk.json <==
{
  "results": [
    {
      "command": "make -j24 -s -C zenon dedukti",
      "mean": 425.2643645972001,
      "stddev": 19.61012670427348,
      "median": 423.651972678,
      "user": 9695.612666524998,
      "system": 358.56658495499994,
      "min": 403.340791379,
      "max": 449.234400197,
      "times": [
        403.340791379,
        407.130792181,
        403.96790963200004,
        405.368203311,
        444.549311095,
        445.957927277,
        422.967775978,
        449.234400197,
        445.790365544,
        424.336169378
      ]
    }
  ]
}


==> eval/atp/zenon/ko.json <==
{
  "results": [
    {
      "command": "make -j24 -s -C zenon kontroli",
      "mean": 263.8528216635999,
      "stddev": 4.5190101566780525,
      "median": 265.6039889986,
      "user": 5773.34240248,
      "system": 356.9789772199999,
      "min": 255.3006370066,
      "max": 269.4929190736,
      "times": [
        257.03528294859996,
        255.3006370066,
        266.51543284859997,
        266.1146130946,
        262.7778411966,
        265.0933649026,
        267.07069217559996,
        269.4929190736,
        262.81750416759996,
        266.3099292216
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/dk.json <==
{
  "results": [
    {
      "command": "make -C hol_stdlib_u dedukti",
      "mean": 344.46778243807,
      "stddev": 0.7530244206710522,
      "median": 344.31772260147,
      "user": 315.309362815,
      "system": 18.328811840000004,
      "min": 343.50478773947003,
      "max": 345.48561366547,
      "times": [
        345.17017845347,
        344.26889421347,
        345.48561366547,
        344.18563666847,
        343.57844912047,
        344.36655098947,
        345.05305598547,
        343.70301859447,
        345.36163895047,
        343.50478773947003
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/dkj.json <==
{
  "results": [
    {
      "command": "make -j -C hol_stdlib_u dedukti",
      "mean": 306.55830487568,
      "stddev": 0.8147106259446523,
      "median": 306.55574417198,
      "user": 315.952523,
      "system": 18.144838540000002,
      "min": 305.35746194998,
      "max": 307.84258938498,
      "times": [
        305.95358800998,
        306.68237338898,
        305.35746194998,
        307.84258938498,
        306.16667597098,
        306.42911495498004,
        307.54431413398004,
        307.25751443698,
        305.63813091798,
        306.71128560798
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/dkjp.json <==
{
  "results": [
    {
      "command": "make -j -C hol_stdlib_u DKFLAGS=--beautify dedukti",
      "mean": 65.84870536545499,
      "stddev": 0.20883958241054476,
      "median": 65.795727450255,
      "user": 76.265898685,
      "system": 0.5866059499999999,
      "min": 65.655893545755,
      "max": 66.241237030755,
      "times": [
        65.777088641755,
        65.719997836755,
        65.827588512755,
        65.814366258755,
        66.241237030755,
        65.655893545755,
        65.716726793755,
        65.671326878755,
        66.20791073175499,
        65.854917423755
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/dkp.json <==
{
  "results": [
    {
      "command": "make -C hol_stdlib_u DKFLAGS=--beautify dedukti",
      "mean": 77.14788878736,
      "stddev": 0.4419988116963668,
      "median": 77.07861623555999,
      "user": 76.42513732500001,
      "system": 0.663380565,
      "min": 76.49987058206,
      "max": 77.93331444105999,
      "times": [
        76.49987058206,
        77.20440065705999,
        77.93331444105999,
        77.78223081006,
        77.00738899806,
        77.31513833106,
        77.14984347306,
        76.98678483206,
        76.80625687306,
        76.79365887606
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/ko.json <==
{
  "results": [
    {
      "command": "make -s -C hol_stdlib_u kontroli",
      "mean": 219.91311250144,
      "stddev": 2.567391817228966,
      "median": 219.19042475214002,
      "user": 215.52416351499997,
      "system": 4.282641775,
      "min": 217.72627275614,
      "max": 226.94412077514,
      "times": [
        218.54728884014,
        219.28909670114,
        219.04121700914,
        218.90706224514,
        226.94412077514,
        219.46340708714,
        219.09175280314,
        217.72627275614,
        220.34211544614,
        219.77879135114
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/ko1.json <==
{
  "results": [
    {
      "command": "make -s -C hol_stdlib_u KOFLAGS=-j1 kontroli",
      "mean": 281.9264060008,
      "stddev": 0.8939980337161588,
      "median": 281.73761794740005,
      "user": 276.60232819,
      "system": 5.20645242,
      "min": 280.7499469104,
      "max": 283.3762153934,
      "times": [
        281.4699376344,
        281.0925252444,
        280.7499469104,
        282.8057218074,
        281.52593681540003,
        281.9492990794,
        282.8739769324,
        281.0477037814,
        283.3762153934,
        282.3727964094
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/ko2.json <==
{
  "results": [
    {
      "command": "make -s -C hol_stdlib_u KOFLAGS=-j2 kontroli",
      "mean": 182.006307381005,
      "stddev": 1.1900624548434815,
      "median": 181.665173195205,
      "user": 315.170732055,
      "system": 14.006838375000001,
      "min": 180.225350503705,
      "max": 184.37649508670498,
      "times": [
        181.351327502705,
        182.634385017705,
        180.225350503705,
        181.39636868770498,
        181.962592931705,
        181.35137634570498,
        181.833790956705,
        184.37649508670498,
        183.43483134370499,
        181.496555433705
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/ko4.json <==
{
  "results": [
    {
      "command": "make -s -C hol_stdlib_u KOFLAGS=-j4 kontroli",
      "mean": 147.182315750015,
      "stddev": 1.3888946080674187,
      "median": 146.85841086341497,
      "user": 414.81834801,
      "system": 80.70914539500001,
      "min": 144.988649187915,
      "max": 150.265382967915,
      "times": [
        146.19237019791498,
        144.988649187915,
        146.51539960591498,
        146.90132767591498,
        147.551278910915,
        146.815494050915,
        146.776389356915,
        148.066695096915,
        147.750170448915,
        150.265382967915
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/ko8.json <==
{
  "results": [
    {
      "command": "make -s -C hol_stdlib_u KOFLAGS=-j8 kontroli",
      "mean": 146.48550065431002,
      "stddev": 2.9397535618114268,
      "median": 146.00344418101002,
      "user": 707.547584355,
      "system": 260.262346565,
      "min": 143.11947593551,
      "max": 151.32793175151002,
      "times": [
        148.55846352751,
        151.32793175151002,
        143.12149634151,
        143.75093530351,
        150.02517877751,
        144.81406722551,
        146.84443503451,
        143.11947593551,
        145.16245332751,
        148.13056931851
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/koi.json <==
{
  "results": [
    {
      "command": "make -s -C hol_stdlib_u KOFLAGS='--omit check' kontroli",
      "mean": 89.29557787754001,
      "stddev": 0.3813735050057301,
      "median": 89.12544464884,
      "user": 85.15845481,
      "system": 4.06226217,
      "min": 88.87656513334001,
      "max": 89.96001838134,
      "times": [
        89.96001838134,
        89.68051498634,
        89.22813854434,
        89.83084697134001,
        88.87656513334001,
        89.07996059934,
        89.14788354634,
        89.10300575134,
        89.01254296634,
        89.03630189534
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/koosc.json <==
{
  "results": [
    {
      "command": "make -s -C hol_stdlib_u KOFLAGS='--omit scope' kontroli",
      "mean": 15.20831438223,
      "stddev": 0.11518247590694235,
      "median": 15.192813533629998,
      "user": 13.955905099999999,
      "system": 1.2132667549999998,
      "min": 15.02676991513,
      "max": 15.44768307913,
      "times": [
        15.33539697713,
        15.209160655129999,
        15.13558753613,
        15.16454563113,
        15.44768307913,
        15.02676991513,
        15.14257430813,
        15.22769012413,
        15.176466412129999,
        15.21726918413
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/koosh.json <==
{
  "results": [
    {
      "command": "make -s -C hol_stdlib_u KOFLAGS='--omit share' kontroli",
      "mean": 21.310929435480006,
      "stddev": 0.3175462118376569,
      "median": 21.215338636680002,
      "user": 19.905006379999996,
      "system": 1.3536498,
      "min": 20.95936781668,
      "max": 22.015230597680002,
      "times": [
        22.015230597680002,
        21.515133855680002,
        21.40808783568,
        21.532800788680003,
        21.290059081680003,
        21.06753107568,
        21.06358583768,
        20.95936781668,
        21.116879273680002,
        21.14061819168
      ]
    }
  ]
}


==> eval/itp/hol_stdlib_u/kop.json <==
{
  "results": [
    {
      "command": "make -s -C hol_stdlib_u KOFLAGS='-c --' kontroli",
      "mean": 247.01657863329996,
      "stddev": 0.9327349972022513,
      "median": 246.8398748509,
      "user": 271.122824865,
      "system": 19.297343564999995,
      "min": 245.90176514989997,
      "max": 248.62913183589998,
      "times": [
        246.8826346139,
        246.89859323489998,
        246.1269386779,
        245.90176514989997,
        246.79711508789998,
        247.73129633289997,
        246.2466628019,
        248.62913183589998,
        248.36743078389998,
        246.58421781389998
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/dk.json <==
{
  "results": [
    {
      "command": "make -C isabelle_hol dedukti",
      "mean": 415.1063610044351,
      "stddev": 1.728504604103694,
      "median": 415.019179865235,
      "user": 409.68808992000004,
      "system": 5.32159895,
      "min": 412.992730441735,
      "max": 418.385733464735,
      "times": [
        412.992730441735,
        415.487732909735,
        414.770311266735,
        417.165469113735,
        415.99825111873497,
        418.385733464735,
        413.903502836735,
        415.268048463735,
        413.670564193735,
        413.421266234735
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/dkj.json <==
{
  "results": [
    {
      "command": "make -j -C isabelle_hol dedukti",
      "mean": 413.883599447135,
      "stddev": 1.0289439073547697,
      "median": 413.885065385135,
      "user": 408.55020999499993,
      "system": 5.224735115,
      "min": 412.401370015135,
      "max": 415.732394533135,
      "times": [
        413.693900627135,
        413.321807287135,
        412.401370015135,
        413.847175670135,
        412.434278839135,
        414.268617082135,
        414.970310317135,
        415.732394533135,
        414.243185000135,
        413.922955100135
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/dkjp.json <==
{
  "results": [
    {
      "command": "make -j -C isabelle_hol DKFLAGS=--beautify dedukti",
      "mean": 198.44500207007,
      "stddev": 1.2650920669011732,
      "median": 198.45926790377,
      "user": 193.52231265,
      "system": 4.84834332,
      "min": 196.65209935227,
      "max": 201.04910204827002,
      "times": [
        199.13637681627,
        196.65209935227,
        198.71549673527002,
        197.19577447927,
        197.47356635927002,
        198.20303907227,
        199.26612919827002,
        197.82631217327003,
        198.93212446627,
        201.04910204827002
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/dkp.json <==
{
  "results": [
    {
      "command": "make -C isabelle_hol DKFLAGS=--beautify dedukti",
      "mean": 195.26584189205002,
      "stddev": 0.9043914094133002,
      "median": 195.04199614165003,
      "user": 191.08389436,
      "system": 4.134874609999999,
      "min": 193.96497148465002,
      "max": 196.57099610365,
      "times": [
        196.57099610365,
        196.36977146265002,
        196.24395945665,
        194.75432377765,
        195.05051870165002,
        195.03347358165001,
        193.96497148465002,
        195.51929129165,
        195.02888551865001,
        194.12222754165
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/ko.json <==
{
  "results": [
    {
      "command": "make -s -C isabelle_hol kontroli",
      "mean": 305.71341498321004,
      "stddev": 1.9583539508309429,
      "median": 306.22736278060995,
      "user": 299.951230955,
      "system": 5.688670534999999,
      "min": 302.49137972611,
      "max": 307.99595817911,
      "times": [
        307.85192779011,
        306.01475591811,
        307.00023324211,
        304.95279305511,
        307.99595817911,
        303.17855909411,
        302.49137972611,
        304.01539503911,
        307.19317814511,
        306.43996964311
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/ko1.json <==
{
  "results": [
    {
      "command": "make -s -C isabelle_hol KOFLAGS=-j1 kontroli",
      "mean": 355.01964750125,
      "stddev": 9.623848708537693,
      "median": 353.58974595755,
      "user": 348.84002769,
      "system": 6.098071395000001,
      "min": 343.77313393355,
      "max": 372.39895467355,
      "times": [
        372.39895467355,
        354.15227168055003,
        353.02722023455,
        345.89353145455,
        343.81317857155,
        363.97616690755,
        343.77313393355,
        363.99194424655,
        358.48052258955,
        350.68955072055
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/ko2.json <==
{
  "results": [
    {
      "command": "make -s -C isabelle_hol KOFLAGS=-j2 kontroli",
      "mean": 222.994931684685,
      "stddev": 1.998294377456089,
      "median": 223.484268543185,
      "user": 410.99350488,
      "system": 22.3216409,
      "min": 219.23888899568502,
      "max": 225.433747612685,
      "times": [
        222.889042571685,
        223.88253527168501,
        224.499838354685,
        220.421224681685,
        225.433747612685,
        223.915407710685,
        223.086001814685,
        221.684466513685,
        219.23888899568502,
        224.898163319685
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/ko4.json <==
{
  "results": [
    {
      "command": "make -s -C isabelle_hol KOFLAGS=-j4 kontroli",
      "mean": 153.272242359,
      "stddev": 2.4170116464449847,
      "median": 152.46101502879998,
      "user": 513.87450699,
      "system": 66.72988071500001,
      "min": 150.2357395513,
      "max": 158.1823322603,
      "times": [
        151.80632326629998,
        150.2357395513,
        152.4320413333,
        154.96686378529998,
        151.1369144263,
        155.8414277453,
        151.9993384053,
        158.1823322603,
        152.4899887243,
        153.63145409229998
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/ko8.json <==
{
  "results": [
    {
      "command": "make -s -C isabelle_hol KOFLAGS=-j8 kontroli",
      "mean": 119.909263159955,
      "stddev": 1.8376796762783252,
      "median": 120.035641499155,
      "user": 705.640063555,
      "system": 188.889256785,
      "min": 116.415934301655,
      "max": 123.32061595365501,
      "times": [
        123.32061595365501,
        117.992021309655,
        120.88370696565501,
        119.899303980655,
        120.096942731655,
        116.415934301655,
        119.184446754655,
        120.32543671365501,
        119.974340266655,
        120.999882621655
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/koi.json <==
{
  "results": [
    {
      "command": "make -s -C isabelle_hol KOFLAGS='--omit check' kontroli",
      "mean": 86.920547081905,
      "stddev": 0.3754145300239135,
      "median": 86.92416008380499,
      "user": 82.93327432,
      "system": 3.9669781800000004,
      "min": 86.314804810305,
      "max": 87.661517413305,
      "times": [
        87.208561372305,
        87.037434480305,
        87.661517413305,
        86.880757422305,
        86.545511607305,
        86.647567407305,
        86.967562745305,
        86.844742644305,
        87.097010916305,
        86.314804810305
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/koosc.json <==
{
  "results": [
    {
      "command": "make -s -C isabelle_hol KOFLAGS='--omit scope' kontroli",
      "mean": 33.177627549354995,
      "stddev": 1.0150895203807553,
      "median": 32.923641890955,
      "user": 25.323166899999997,
      "system": 7.843372785,
      "min": 31.810743273455003,
      "max": 34.853065761455,
      "times": [
        32.209165787455,
        32.962147521455,
        31.810743273455003,
        32.299216024455,
        34.853065761455,
        32.885136260455,
        33.488351796455,
        32.779577511455,
        33.908627790455,
        34.580243766455
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/koosh.json <==
{
  "results": [
    {
      "command": "make -s -C isabelle_hol KOFLAGS='--omit share' kontroli",
      "mean": 43.18296756048001,
      "stddev": 0.5526904341750257,
      "median": 43.174968541880006,
      "user": 34.881989035000004,
      "system": 8.28745163,
      "min": 42.309659136380006,
      "max": 44.207679444380005,
      "times": [
        43.56750415438,
        43.292005814380005,
        42.69402468138,
        42.309659136380006,
        43.57885552538,
        44.207679444380005,
        42.729088464380006,
        43.05793126938,
        43.478371034380004,
        42.91455608038
      ]
    }
  ]
}


==> eval/itp/isabelle_hol/kop.json <==
{
  "results": [
    {
      "command": "make -s -C isabelle_hol KOFLAGS=-c kontroli",
      "mean": 336.173853698535,
      "stddev": 3.1839072306990666,
      "median": 336.099556389235,
      "user": 377.52353862999996,
      "system": 26.086797235,
      "min": 331.199443341735,
      "max": 340.327437841735,
      "times": [
        336.526025866735,
        340.327437841735,
        333.661935831735,
        335.67308691173497,
        337.638692769735,
        334.021754545735,
        339.622564943735,
        331.199443341735,
        333.096950719735,
        339.970644212735
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/dk.json <==
{
  "results": [
    {
      "command": "make -C matita_sttfa dedukti",
      "mean": 0.5667155257300001,
      "stddev": 0.009581185565732255,
      "median": 0.56686429783,
      "user": 0.392176815,
      "system": 0.08735741,
      "min": 0.55173384833,
      "max": 0.57921405333,
      "times": [
        0.55173384833,
        0.57471569433,
        0.55516608133,
        0.5667360073300001,
        0.5597822033300001,
        0.56699258833,
        0.57921405333,
        0.5615880763300001,
        0.57284258333,
        0.5783841213300001
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/dkj.json <==
{
  "results": [
    {
      "command": "make -j -C matita_sttfa dedukti",
      "mean": 0.38696204887499996,
      "stddev": 0.01036776461037878,
      "median": 0.385640892375,
      "user": 0.40090190000000003,
      "system": 0.08522374999999997,
      "min": 0.376840770875,
      "max": 0.411653086875,
      "times": [
        0.378920062875,
        0.376840770875,
        0.386982692875,
        0.411653086875,
        0.380019533875,
        0.385513646875,
        0.38576813787500003,
        0.386332405875,
        0.396913420875,
        0.380676729875
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/dkjp.json <==
{
  "results": [
    {
      "command": "make -j -C matita_sttfa DKFLAGS=--beautify dedukti",
      "mean": 0.11429193202615383,
      "stddev": 0.003338542853933359,
      "median": 0.11395406668,
      "user": 0.10840707153846153,
      "system": 0.032924986153846154,
      "min": 0.10983531618,
      "max": 0.12484601718,
      "times": [
        0.11310520818,
        0.11423371518,
        0.11816674718,
        0.12484601718,
        0.11438081418,
        0.11300031518,
        0.10996143418,
        0.11081473318,
        0.11181413218,
        0.12094359518,
        0.11045466718000001,
        0.11499270318,
        0.11367441818,
        0.10983531618,
        0.11470322218000001,
        0.11300857018,
        0.11656897118000001,
        0.11266207818,
        0.11637554218,
        0.11566318118,
        0.11494363818,
        0.11615711818,
        0.11176584418,
        0.11226152818,
        0.11443522018,
        0.11282150218
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/dkp.json <==
{
  "results": [
    {
      "command": "make -C matita_sttfa DKFLAGS=--beautify dedukti",
      "mean": 0.178605083295,
      "stddev": 0.0066781373589376225,
      "median": 0.178782762545,
      "user": 0.10657998499999999,
      "system": 0.03278218000000001,
      "min": 0.16749380854499998,
      "max": 0.192211119545,
      "times": [
        0.176987089545,
        0.180851680545,
        0.184558550545,
        0.172606646545,
        0.16749380854499998,
        0.182294997545,
        0.192211119545,
        0.182999811545,
        0.185557819545,
        0.180578435545,
        0.185004636545,
        0.172543892545,
        0.174588368545,
        0.176015128545,
        0.171897827545,
        0.171491519545
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/ko.json <==
{
  "results": [
    {
      "command": "make -s -C matita_sttfa kontroli",
      "mean": 0.31050767715500005,
      "stddev": 0.005665271029381942,
      "median": 0.308524917655,
      "user": 0.26081877,
      "system": 0.015594924999999999,
      "min": 0.305193264655,
      "max": 0.322186607655,
      "times": [
        0.308863092655,
        0.309986058655,
        0.310307979655,
        0.306205538655,
        0.307607792655,
        0.322186607655,
        0.308186742655,
        0.307202021655,
        0.319337672655,
        0.305193264655
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/ko1.json <==
{
  "results": [
    {
      "command": "make -s -C matita_sttfa KOFLAGS=-j1 kontroli",
      "mean": 0.34853290151,
      "stddev": 0.00618445587898884,
      "median": 0.34813546671000006,
      "user": 0.29864347,
      "system": 0.014732860000000004,
      "min": 0.34171361871000006,
      "max": 0.35923461971000004,
      "times": [
        0.34740480171000004,
        0.34184144471000005,
        0.34196783771000006,
        0.34171361871000006,
        0.35112256671000003,
        0.35663826671000004,
        0.34499900271000006,
        0.35154072471000003,
        0.35923461971000004,
        0.34886613171
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/ko2.json <==
{
  "results": [
    {
      "command": "make -s -C matita_sttfa KOFLAGS=-j2 kontroli",
      "mean": 0.2511509692116667,
      "stddev": 0.013871114369378922,
      "median": 0.244679660545,
      "user": 0.3206850183333333,
      "system": 0.02254383,
      "min": 0.24068993204500003,
      "max": 0.279837720045,
      "times": [
        0.24446652904500002,
        0.24068993204500003,
        0.24209213604500002,
        0.24489279204500003,
        0.243614563045,
        0.24394084104500002,
        0.279837720045,
        0.254583541045,
        0.279756877045,
        0.24362460704500002,
        0.24969955904500005,
        0.24661253304500003
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/ko4.json <==
{
  "results": [
    {
      "command": "make -s -C matita_sttfa KOFLAGS=-j4 kontroli",
      "mean": 0.22885121141769232,
      "stddev": 0.010497287131088719,
      "median": 0.22865393911,
      "user": 0.42325814999999994,
      "system": 0.05757524884615384,
      "min": 0.21166618711000001,
      "max": 0.24909264111000004,
      "times": [
        0.22513665111000003,
        0.24781349411000003,
        0.22865393911,
        0.22053097211000003,
        0.24909264111000004,
        0.23196914111000003,
        0.22947943311000002,
        0.23140877811000002,
        0.22249540211000002,
        0.22798719611,
        0.21166618711000001,
        0.23064096211000001,
        0.21819095111000003
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/ko8.json <==
{
  "results": [
    {
      "command": "make -s -C matita_sttfa KOFLAGS=-j8 kontroli",
      "mean": 0.235110323355,
      "stddev": 0.010207662888085665,
      "median": 0.232432957105,
      "user": 0.6649491066666666,
      "system": 0.16249658833333336,
      "min": 0.22171333910500002,
      "max": 0.25655881010500003,
      "times": [
        0.234284138105,
        0.22890751010500002,
        0.224507822105,
        0.23783470410500002,
        0.237017908105,
        0.228976355105,
        0.25655881010500003,
        0.24691728710500002,
        0.23058177610500002,
        0.245355989105,
        0.22171333910500002,
        0.228668241105
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/koi.json <==
{
  "results": [
    {
      "command": "make -s -C matita_sttfa KOFLAGS='--omit check' kontroli",
      "mean": 0.12263920191673913,
      "stddev": 0.004178001889005184,
      "median": 0.121180361395,
      "user": 0.07406719717391305,
      "system": 0.015608368260869563,
      "min": 0.114848248395,
      "max": 0.133108284395,
      "times": [
        0.12426805339500002,
        0.12859975239500002,
        0.133108284395,
        0.126937730395,
        0.126933197395,
        0.119674663395,
        0.12063206839500001,
        0.119589345395,
        0.12435132539500002,
        0.12067230039500002,
        0.126551678395,
        0.125088856395,
        0.121180361395,
        0.122048378395,
        0.124567347395,
        0.11906978939500001,
        0.116059939395,
        0.12010713839500001,
        0.12116660739500001,
        0.12491603539500001,
        0.120459967395,
        0.11987057539500001,
        0.114848248395
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/koosc.json <==
{
  "results": [
    {
      "command": "make -s -C matita_sttfa KOFLAGS='--omit scope' kontroli",
      "mean": 0.08025690545540541,
      "stddev": 0.0029788200764440317,
      "median": 0.08046900105,
      "user": 0.039000809729729725,
      "system": 0.009789578378378381,
      "min": 0.07480637305,
      "max": 0.08860895305,
      "times": [
        0.07866069005,
        0.08377446705,
        0.08392015905,
        0.07857069305,
        0.07952619005,
        0.07958287405,
        0.08172031304999999,
        0.08160639005,
        0.08118301905,
        0.08367771004999999,
        0.08123187805,
        0.08081266805,
        0.08046900105,
        0.08056833605,
        0.08144401605,
        0.08860895305,
        0.08008352105,
        0.08052866805,
        0.07501121105,
        0.07576792104999999,
        0.07672056805,
        0.07712446005,
        0.07905504804999999,
        0.07982424105,
        0.08123813705,
        0.08184813805,
        0.08161070205,
        0.08138519705,
        0.07781016805,
        0.07916361105,
        0.08695434005,
        0.08001985805,
        0.08309614105,
        0.07601425405,
        0.07480637305,
        0.07699655105,
        0.07908903505
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/koosh.json <==
{
  "results": [
    {
      "command": "make -s -C matita_sttfa KOFLAGS='--omit share' kontroli",
      "mean": 0.09258432101666667,
      "stddev": 0.0026823992174053674,
      "median": 0.09165514305,
      "user": 0.04539277,
      "system": 0.009421318333333335,
      "min": 0.08905295905,
      "max": 0.09919067205,
      "times": [
        0.09751425105,
        0.09155138305,
        0.09058681105000001,
        0.09054637005,
        0.09095848305,
        0.09018151705,
        0.09090211505,
        0.08946856705,
        0.09318265805,
        0.09022616805,
        0.09060666205000001,
        0.09394395605,
        0.09751856005000001,
        0.09725951905,
        0.09919067205,
        0.09423113105,
        0.09477117205,
        0.09493217505,
        0.09323461005,
        0.09126633905,
        0.08905295905,
        0.09004666905,
        0.09175890305,
        0.09396305805,
        0.08982326805,
        0.09182782605,
        0.09357347205000001,
        0.09071164305,
        0.09361751005,
        0.09108120205
      ]
    }
  ]
}


==> eval/itp/matita_sttfa/kop.json <==
{
  "results": [
    {
      "command": "make -s -C matita_sttfa KOFLAGS=-c kontroli",
      "mean": 0.33238482520999996,
      "stddev": 0.005635815456273523,
      "median": 0.33361542821,
      "user": 0.31897292,
      "system": 0.033208375000000005,
      "min": 0.32575638671,
      "max": 0.34119325471,
      "times": [
        0.32575638671,
        0.33213923371,
        0.32812067871,
        0.33509162271,
        0.32602951271,
        0.33551926271,
        0.34119325471,
        0.33789791771,
        0.33627492671,
        0.32582545571
      ]
    }
  ]
}


==> eval/itp/ram/hol_stdlib_u.dat <==
Conf    RAM
DK      6851580
DK$_{t=\infty}$     6851616
KO      6795720
KO$_{c=2}$     6844768
KO$_{c=4}$     6844228
KO$_{c=8}$     6852664


==> eval/itp/ram/isabelle_hol.dat <==
Conf    RAM
DK      3653568
DK$_{t=\infty}$     3653568
KO      6127464
KO$_{c=2}$     8539216
KO$_{c=4}$     10559460
KO$_{c=8}$     12687412


==> eval/itp/ram/matita_sttfa.dat <==
Conf    RAM
DK      17568
DK$_{t=\infty}$     17664
KO      14224
KO$_{c=2}$     14688
KO$_{c=4}$     15760
KO$_{c=8}$     17268


==> eval/itp/size/hol_stdlib_u.dat <==
1 167711
3 150242
4 117008
5 114691
6 112420
7 109098
9 106938
11 103777
12 100710
13 97733.5
14 95798.3
15 92967
16 90219.4
17 87553
21 84120
23 83283
24 81633.9
25 79221.3
26 76879.9
31 76115
36 73865.4
37 70263
38 68186.4
39 66836.2
41 66171.2
42 65512.7
43 64860.9
44 62317.7
45 59874.1
46 56954
47 53637.3
49 50011.1
50 48050.1
51 45706.7
52 43044.9
62 41772.8
63 40134.8
68 38561.1
72 37797.6
77 37421.5
78 37049.1
82 36680.5
83 35242.2
84 34544.4
88 34200.7
90 33860.4
91 33523.4
93 33189.9
94 32532.7
96 32209
97 31888.5
98 31571.2
99 30946
100 30333.3
101 29436.8
102 28853.9
103 28566.8
104 28001.1
105 27446.7
106 27173.6
107 26903.2
108 26635.5
112 26370.5
113 25848.3
115 25591.1
117 25336.5
118 25084.4
119 24834.8
123 24343
125 23861
127 23623.6
128 23388.5
129 23155.8
130 22925.4
131 22697.3
132 22471.4
134 22247.8
135 21807.3
136 21590.3
139 21375.5
140 21162.8
161 20952.2
162 20743.7
164 20537.3
165 20130.7
171 19732.1
173 19535.7
174 19341.3
188 19148.9
189 18958.4
200 18769.7
204 18583
209 18215
212 18033.7
213 17500.8
219 17326.6
225 17154.2
229 16983.5
234 16647.2
235 16481.6
239 16317.6
246 16155.2
249 15994.5
250 15835.3
253 15677.8
255 15521.8
258 15367.3
259 15214.4
260 15063
262 14913.2
264 14764.8
266 14617.9
269 14472.4
270 14328.4
274 14185.8
275 14044.7
276 13904.9
283 13766.6
287 13629.6
294 13494
298 13359.7
301 13095.2
306 12964.9
311 12835.9
316 12708.2
324 12581.7
325 12456.5
326 12332.6
333 12209.9
337 12088.4
344 11849
346 11731.1
348 11614.4
359 11498.8
361 11384.4
364 11271.1
369 11159
373 11047.9
382 10938
393 10829.2
400 10721.4
430 10614.8
449 10509.1
455 10404.6
461 10301
468 10198.5
476 10097.1
482 9996.6
504 9897.13
515 9798.65
520 9701.15
552 9604.62
557 9509.06
568 9414.44
580 9320.77
581 9228.02
589 9136.2
592 9045.29
598 8955.29
612 8866.19
627 8777.97
631 8690.62
642 8604.15
645 8518.54
654 8433.78
661 8349.86
664 8266.78
677 8184.52
685 8103.08
692 8022.46
698 7942.63
703 7863.6
705 7785.36
712 7707.89
713 7631.2
717 7555.27
722 7480.09
728 7405.66
732 7331.97
735 7259.02
743 7186.79
749 7044.48
758 6974.39
766 6904.99
771 6836.29
781 6768.26
792 6700.92
803 6634.24
819 6568.23
835 6502.88
850 6438.17
860 6374.11
872 6310.69
887 6247.9
903 6185.73
925 6124.18
934 6063.24
947 6002.91
955 5943.18
969 5884.05
977 5825.5
990 5767.53
1006 5710.15
1028 5653.33
1036 5597.08
1049 5541.39
1059 5486.25
1068 5431.66
1122 5377.61
1140 5324.11
1181 5271.13
1199 5218.68
1208 5166.75
1231 5115.34
1266 5064.45
1289 5014.05
1351 4964.16
1368 4914.77
1389 4865.87
1417 4817.45
1431 4769.52
1452 4722.06
1465 4675.07
1476 4628.55
1498 4582.5
1511 4536.9
1524 4491.76
1530 4447.07
1550 4402.82
1570 4359.01
1589 4315.64
1610 4272.69
1622 4230.18
1644 4188.09
1653 4146.42
1673 4105.16
1681 4064.31
1698 4023.87
1715 3983.83
1734 3944.19
1759 3904.95
1786 3866.09
1817 3827.63
1867 3789.54
1889 3751.83
1909 3714.5
1935 3677.54
1956 3640.95
1979 3604.72
1998 3568.85
2018 3533.34
2045 3498.19
2079 3463.38
2116 3428.92
2148 3394.8
2175 3361.02
2223 3327.58
2262 3294.47
2295 3261.69
2338 3229.23
2403 3197.1
2453 3165.29
2503 3133.79
2554 3102.61
2608 3071.74
2674 3041.18
2731 3010.92
2774 2980.96
2843 2951.3
2882 2921.93
2929 2892.86
2963 2864.07
3022 2835.57
3068 2807.36
3171 2779.43
3229 2751.77
3298 2724.39
3385 2697.28
3512 2670.44
3568 2643.87
3675 2617.57
3793 2591.52
3890 2565.73
3957 2540.2
4022 2514.93
4130 2489.91
4206 2465.13
4276 2440.6
4368 2416.32
4472 2392.27
4543 2368.47
4622 2344.9
4754 2321.57
4823 2298.47
4902 2275.6
5046 2252.96
5121 2230.54
5227 2208.35
5330 2186.37
5426 2164.62
5506 2143.08
5601 2121.76
5699 2100.65
5814 2079.74
5928 2059.05
6070 2038.56
6181 2018.28
6272 1998.2
6389 1978.31
6512 1958.63
6663 1939.14
6807 1919.85
6999 1900.74
7161 1881.83
7315 1863.11
7423 1844.57
7596 1826.21
7810 1808.04
7953 1790.05
8144 1772.24
8357 1754.61
8466 1737.15
8601 1719.86
8708 1702.75
8865 1685.81
8999 1669.03
9189 1652.43
9418 1635.98
9607 1619.71
9750 1603.59
9870 1587.63
10018 1571.84
10174 1556.2
10370 1540.71
10535 1525.38
10675 1510.2
10860 1495.18
11083 1480.3
11221 1465.57
11387 1450.99
11626 1436.55
11866 1422.26
12094 1408.1
12345 1394.09
12662 1380.22
12889 1366.49
13174 1352.89
13400 1339.43
13710 1326.1
13934 1312.91
14273 1299.84
14632 1286.91
14922 1274.11
15360 1261.43
15614 1248.88
15931 1236.45
16245 1224.15
16618 1211.97
16918 1199.91
17268 1187.97
17673 1176.15
17984 1164.45
18336 1152.86
18801 1141.39
19035 1130.03
19440 1118.79
19957 1107.65
20258 1096.63
20763 1085.72
21083 1074.92
21369 1064.22
21868 1053.63
22244 1043.15
22594 1032.77
23003 1022.49
23379 1012.32
23729 1002.25
24162 992.275
24553 982.401
24939 972.626
25392 962.949
25911 953.367
26340 943.881
26688 934.489
27085 925.191
27662 915.985
28149 906.871
28561 897.847
29152 888.914
29614 880.069
30148 871.312
30612 862.642
31191 854.059
31807 845.561
32425 837.147
33085 828.818
33683 820.571
34260 812.406
34704 804.322
35425 796.319
36101 788.396
36723 780.551
37533 772.784
38354 765.095
39492 757.482
40206 749.945
41004 742.483
41861 735.095
42716 727.781
43837 720.539
44495 713.37
45515 706.272
46207 699.244
47239 692.287
48347 685.398
49548 678.578
50777 671.826
51714 665.142
52684 658.523
53545 651.971
54933 645.484
56030 639.061
57135 632.702
58000 626.407
59029 620.174
60149 614.003
61674 607.894
62675 601.845
64183 595.857
65739 589.928
67441 584.058
68932 578.246
71478 572.493
72943 566.796
75614 561.157
77963 555.573
79369 550.045
81532 544.572
83049 539.153
84643 533.789
86397 528.477
87566 523.219
88668 518.013
90186 512.859
92014 507.755
93309 502.703
94770 497.701
96035 492.749
97359 487.846
98842 482.992
99980 478.186
101150 473.428
102317 468.717
103503 464.054
105175 459.436
106636 454.865
107667 450.339
109122 445.858
110263 441.421
111741 437.029
113715 432.681
114807 428.375
117347 424.113
119288 419.893
120864 415.715
121996 411.579
123097 407.483
124225 403.429
125554 399.415
126871 395.44
128247 391.506
129594 387.61
130724 383.753
132086 379.935
132873 376.155
134053 372.412
135206 368.706
137581 365.037
139141 361.405
140238 357.809
141993 354.249
144794 350.724
146966 347.234
149411 343.779
150522 340.359
152045 336.972
152981 333.619
154562 330.3
155607 327.013
157693 323.759
159626 320.538
160686 317.348
161574 314.191
162481 311.064
163852 307.969
164923 304.905
165886 301.871
166897 298.867
168577 295.894
169567 292.949
170005 290.035
170833 287.149
171712 284.291
173033 281.463
174123 278.662
175155 275.889
176081 273.144
177340 270.426
178438 267.736
179504 265.072
180652 262.434
182149 259.823
183731 257.238
185240 254.678
186008 252.144
187022 249.635
188104 247.151
189958 244.692
190863 242.257
192353 239.847
192922 237.46
194752 235.097
196130 232.758
196823 230.442
197753 228.149
199557 225.879
200361 223.632
201247 221.406
202127 219.203
202914 217.022
203875 214.863
204698 212.725
206124 210.608
207534 208.513
208160 206.438
209195 204.384
210124 202.35
211478 200.337
212377 198.343
213259 196.37
214239 194.416
216502 192.481
218821 190.566
219958 188.67
220419 186.793
220879 184.934
221253 183.094
221585 181.272
222187 179.469
222954 177.683
223632 175.915
224060 174.164
224853 172.431
225873 170.716
226304 169.017
226853 167.335
227355 165.67
227600 164.022
227940 162.39
228428 160.774
228620 159.174
228901 157.591
229074 156.022
229321 154.47
229583 152.933
230108 151.411
231328 149.905
231629 148.413
232675 146.936
233227 145.474
233759 144.027
234590 142.594
234861 141.175
235598 139.77
235789 138.38
236082 137.003
236649 135.639
236798 134.29
237333 132.954
237511 131.631
238267 130.321
238507 129.024
239896 127.74
241094 126.469
242260 125.211
245179 123.965
246015 122.732
246447 121.51
247040 120.301
247321 119.104
247584 117.919
247778 116.746
247902 115.584
247938 114.434
248044 113.296
248075 112.168
248119 111.052
248213 109.947
248274 108.853
248527 107.77
248607 106.698
248682 105.636
248904 104.585
249088 103.544
249251 102.514
249539 101.494
249623 100.484
249732 99.4843
249812 98.4944
249977 97.5144
250059 96.5441
250169 95.5835
250310 94.6324
250554 93.6908
250711 92.7586
250954 91.8356
251124 90.9218
251279 89.1214
251338 88.2347
251393 87.3567
251492 86.4875
251950 85.6269
252065 84.7749
252836 83.9314
252977 82.2695
253131 81.4509
253197 80.6404
253228 79.838
253254 78.2571
253270 77.4785
253283 76.7075
253289 75.9443
253295 74.4405
253297 73.6998
253300 72.9665
253311 71.5216
253326 70.81
253335 69.4079
253359 68.7172
253390 67.3565
253421 66.6863
253451 65.3659
253478 64.7155
253495 63.434
253527 62.8028
253708 61.5592
253844 60.9467
254121 59.7399
255082 58.557
255586 57.9743
256343 56.8263
256993 55.7011
257257 54.5982
257465 53.517
257538 52.9845
257580 51.9354
257592 50.907
257597 49.899
257604 48.9109
257610 47.9424
257616 46.9931
257620 45.6042
257626 39.6464


==> eval/itp/size/isabelle_hol.dat <==
1 3.31786e+08
2 2.97225e+08
3 1.23284e+08
4 1.05056e+08
5 1.01951e+08
7 7.86093e+07
8 3.22813e+07
9 2.18563e+07
10 1.88119e+07
11 1.60304e+07
12 1.50969e+07
13 1.43606e+07
14 1.16405e+07
15 1.05327e+07
16 1.04279e+07
17 8.53768e+06
18 8.04049e+06
19 7.96048e+06
20 7.57224e+06
21 5.55384e+06
22 5.49858e+06
24 5.44387e+06
25 5.33607e+06
26 5.07583e+06
29 4.92581e+06
31 4.50185e+06
33 4.3688e+06
35 4.32533e+06
36 4.2823e+06
38 3.91372e+06
39 3.68581e+06
40 3.50605e+06
41 3.43662e+06
42 3.40243e+06
44 3.36857e+06
45 3.33506e+06
46 3.30187e+06
48 3.20429e+06
49 3.07864e+06
51 2.89936e+06
52 2.87051e+06
53 2.78567e+06
54 2.73051e+06
55 2.67645e+06
57 2.59734e+06
58 2.5715e+06
59 2.47067e+06
60 2.42175e+06
61 2.37379e+06
62 2.35017e+06
63 2.32679e+06
64 2.21331e+06
66 2.16948e+06
68 2.06368e+06
69 2.02281e+06
70 1.92416e+06
71 1.86729e+06
72 1.84871e+06
73 1.83032e+06
74 1.79407e+06
75 1.77622e+06
76 1.74105e+06
78 1.70658e+06
81 1.6896e+06
82 1.65614e+06
83 1.60719e+06
84 1.57537e+06
85 1.55969e+06
88 1.54417e+06
90 1.5136e+06
91 1.48363e+06
94 1.46886e+06
97 1.45425e+06
100 1.39723e+06
101 1.38332e+06
102 1.36956e+06
103 1.35593e+06
104 1.34244e+06
105 1.31586e+06
106 1.30277e+06
108 1.2898e+06
110 1.27697e+06
112 1.26426e+06
113 1.25168e+06
114 1.2269e+06
115 1.21469e+06
117 1.2026e+06
118 1.16706e+06
119 1.14395e+06
122 1.0991e+06
123 1.08816e+06
124 1.07733e+06
125 1.06661e+06
126 1.056e+06
128 1.03509e+06
129 1.02479e+06
131 1.0045e+06
132 994505
134 984609
136 974812
140 965113
141 955510
143 946002
144 936589
145 927270
147 918043
148 908909
152 899865
154 890911
156 873270
159 864581
160 855978
162 847461
165 839029
174 830680
176 822415
179 814231
182 806130
186 798109
188 790167
193 782305
194 774521
196 766814
200 759184
201 751630
202 744152
207 736747
208 729416
211 722159
214 714973
215 707859
217 700816
220 693842
230 686938
238 680103
239 673336
243 666636
246 660003
255 653436
257 646934
259 640497
262 634124
263 627814
267 621568
268 615383
272 609260
275 603198
277 597196
280 591253
285 585370
290 579546
292 568070
296 556821
301 551281
305 545796
308 540365
310 534988
313 524395
315 519177
318 514011
324 508897
326 503833
329 498820
332 493856
336 488942
342 484077
348 479261
355 474492
360 469771
362 465096
367 460469
376 455887
379 451351
381 446860
388 442413
393 438011
397 433653
403 429338
406 425066
410 420837
417 416649
420 412504
424 408399
425 404335
427 400312
433 396329
437 392385
442 388481
446 384616
450 380789
453 377000
458 373249
460 369535
465 365858
470 362217
476 358613
483 355045
487 351512
488 348015
491 344552
499 341124
504 337729
513 334369
522 331042
528 327748
536 324487
543 321258
547 318061
554 314897
555 311763
556 308661
561 305590
565 302549
569 299539
576 296559
580 293608
590 290686
598 287794
604 284930
607 282095
609 279288
616 276509
621 273758
625 271034
634 268337
639 265667
651 263024
662 260407
666 257816
674 255250
682 252711
685 250196
692 247707
696 245242
697 242802
700 240386
708 237994
711 235626
718 233281
724 230960
728 228662
733 226387
737 224134
740 221904
750 219696
762 217510
769 215346
783 213203
789 211082
795 208981
799 206902
806 204843
814 202805
821 200787
830 198789
838 196811
849 194853
859 192914
869 190995
873 189094
886 187213
895 185350
909 183506
916 181680
921 179872
940 178082
950 176310
959 174556
966 172819
981 171099
992 169397
1002 167711
1008 166043
1023 164391
1033 162755
1047 161135
1057 159532
1069 157945
1084 156373
1097 154817
1111 153277
1125 151752
1142 150242
1150 148747
1159 147267
1173 145801
1180 144351
1191 142914
1196 141492
1209 140084
1220 138690
1230 137310
1246 135944
1257 134592
1263 133252
1276 131926
1295 130614
1307 129314
1322 128027
1330 126754
1340 125492
1354 124244
1368 123007
1382 121783
1399 120572
1410 119372
1424 118184
1439 117008
1461 115844
1474 114691
1487 113550
1506 112420
1525 111302
1547 110194
1563 109098
1575 108012
1583 106938
1598 105873
1612 104820
1620 103777
1632 102744
1646 101722
1665 100710
1677 99707.9
1695 98715.8
1714 97733.5
1740 96761.1
1765 95798.3
1781 94845.1
1798 93901.3
1812 92967
1829 92042
1845 91126.1
1866 90219.4
1887 89321.7
1912 88433
1934 87553
1950 86681.9
1974 85819.4
1989 84965.5
2000 84120
2018 83283
2038 82454.3
2052 81633.9
2070 80821.6
2082 80017.4
2106 79221.3
2118 78433
2135 77652.6
2159 76879.9
2177 76115
2212 75357.6
2229 74607.8
2253 73865.4
2276 73130.4
2289 72402.8
2310 71682.4
2335 70969.1
2356 70263
2384 69563.8
2408 68871.7
2434 68186.4
2461 67507.9
2476 66836.2
2494 66171.2
2532 65512.7
2549 64860.9
2575 64215.5
2603 63576.6
2629 62944
2663 62317.7
2689 61697.6
2715 61083.7
2742 60475.9
2760 59874.1
2777 59278.4
2806 58688.6
2830 58104.6
2854 57526.4
2879 56954
2908 56387.3
2931 55826.3
2951 55270.8
2977 54720.8
3001 54176.4
3022 53637.3
3052 53103.6
3082 52575.2
3107 52052.1
3135 51534.2
3166 51021.4
3195 50513.7
3239 50011.1
3259 49513.5
3287 49020.8
3321 48533
3354 48050.1
3386 47572
3419 47098.7
3461 46630
3500 46166.1
3551 45706.7
3587 45251.9
3629 44801.6
3658 44355.9
3693 43914.5
3738 43477.6
3775 43044.9
3804 42616.6
3849 42192.6
3880 41772.8
3913 41357.1
3959 40945.6
4001 40538.2
4051 40134.8
4092 39735.5
4124 39340.1
4155 38948.7
4208 38561.1
4270 38177.4
4333 37797.6
4391 37421.5
4440 37049.1
4475 36680.5
4514 36315.5
4553 35954.2
4602 35596.4
4654 35242.2
4764 34891.6
4814 34544.4
4855 34200.7
4917 33860.4
4960 33523.4
5010 33189.9
5060 32859.6
5117 32532.7
5165 32209
5239 31888.5
5304 31571.2
5353 31257
5415 30946
5486 30638.1
5548 30333.3
5607 30031.4
5685 29732.6
5750 29436.8
5816 29143.9
5863 28853.9
5955 28566.8
6047 28282.5
6138 28001.1
6212 27722.5
6288 27446.7
6384 27173.6
6478 26903.2
6544 26635.5
6642 26370.5
6724 26108.1
6808 25848.3
6882 25591.1
6977 25336.5
7113 25084.4
7232 24834.8
7301 24587.7
7367 24343
7473 24100.8
7575 23861
7657 23623.6
7760 23388.5
7948 23155.8
8230 22925.4
8400 22697.3
8586 22471.4
8800 22247.8
8996 22026.5
9216 21807.3
9570 21590.3
9753 21375.5
9854 21162.8
9975 20952.2
10068 20743.7
10184 20537.3
10318 20333
10400 20130.7
10566 19930.4
10680 19732.1
10817 19535.7
11022 19341.3
11207 19148.9
11371 18958.4
11651 18769.7
11742 18583
11904 18398.1
11994 18215
12066 18033.7
12132 17854.3
12221 17676.7
12328 17500.8
12435 17326.6
12622 17154.2
12764 16983.5
12862 16814.6
12950 16647.2
13076 16481.6
13194 16317.6
13286 16155.2
13367 15994.5
13455 15835.3
13558 15677.8
13649 15521.8
13728 15367.3
13824 15214.4
13942 15063
14012 14913.2
14118 14764.8
14184 14617.9
14281 14472.4
14370 14328.4
14466 14185.8
14548 14044.7
14659 13904.9
14753 13766.6
14862 13629.6
14922 13494
14999 13359.7
15212 13226.8
15309 13095.2
15445 12964.9
15627 12835.9
15771 12708.2
16031 12581.7
16238 12456.5
16354 12332.6
16491 12209.9
16611 12088.4
16717 11968.1
16825 11849
16913 11731.1
17009 11614.4
17202 11498.8
17293 11384.4
17392 11271.1
17497 11159
17617 11047.9
17738 10938
17833 10829.2
17942 10721.4
18048 10614.8
18265 10509.1
18526 10404.6
18712 10301
18801 10198.5
18932 10097.1
19088 9996.6
19197 9897.13
19321 9798.65
19466 9701.15
19584 9604.62
19697 9509.06
19801 9414.44
19927 9320.77
20138 9228.02
20216 9136.2
20281 9045.29
20402 8955.29
20504 8866.19
20609 8777.97
20727 8690.62
20817 8604.15
20933 8518.54
21031 8433.78
21127 8349.86
21195 8266.78
21307 8184.52
21413 8103.08
21512 8022.46
21602 7942.63
21711 7863.6
21826 7785.36
21935 7707.89
22032 7631.2
22130 7555.27
22246 7480.09
22322 7405.66
22407 7331.97
22504 7259.02
22634 7186.79
22734 7115.28
22826 7044.48
22923 6974.39
23080 6904.99
23176 6836.29
23278 6768.26
23429 6700.92
23568 6634.24
23676 6568.23
23773 6502.88
23907 6438.17
24019 6374.11
24165 6310.69
24275 6247.9
24383 6185.73
24501 6124.18
24619 6063.24
24705 6002.91
24801 5943.18
24911 5884.05
25026 5825.5
25155 5767.53
25544 5710.15
25635 5653.33
25771 5597.08
26079 5541.39
26188 5486.25
26431 5431.66
26592 5377.61
26733 5324.11
26831 5271.13
27012 5218.68
27112 5166.75
27216 5115.34
27304 5064.45
27401 5014.05
27517 4964.16
27610 4914.77
27718 4865.87
27823 4817.45
27943 4769.52
28060 4722.06
28151 4675.07
28247 4628.55
28338 4582.5
28440 4536.9
28531 4491.76
28634 4447.07
28749 4402.82
28843 4359.01
28967 4315.64
29051 4272.69
29148 4230.18
29255 4188.09
29343 4146.42
29437 4105.16
29920 4064.31
30042 4023.87
30244 3983.83
30550 3944.19
30646 3904.95
30747 3866.09
30838 3827.63
30910 3789.54
30989 3751.83
31061 3714.5
31155 3677.54
31254 3640.95
31345 3604.72
31513 3568.85
31581 3533.34
31666 3498.19
31794 3463.38
31884 3428.92
32008 3394.8
32110 3361.02
32233 3327.58
32322 3294.47
32480 3261.69
32583 3229.23
32784 3197.1
32895 3165.29
33010 3133.79
33108 3102.61
33224 3071.74
33302 3041.18
33416 3010.92
33622 2980.96
33733 2951.3
33914 2921.93
34184 2892.86
34613 2864.07
34734 2835.57
34854 2807.36
34973 2779.43
35100 2751.77
35221 2724.39
35339 2697.28
35460 2670.44
35567 2643.87
35683 2617.57
35847 2591.52
35975 2565.73
36107 2540.2
36278 2514.93
36374 2489.91
36492 2465.13
36629 2440.6
36783 2416.32
36945 2392.27
37090 2368.47
37225 2344.9
37393 2321.57
37588 2298.47
37744 2275.6
37907 2252.96
38062 2230.54
38233 2208.35
38381 2186.37
38583 2164.62
38752 2143.08
38940 2121.76
39138 2100.65
39340 2079.74
39572 2059.05
39765 2038.56
39967 2018.28
40138 1998.2
40359 1978.31
40583 1958.63
40804 1939.14
41060 1919.85
41318 1900.74
41570 1881.83
41871 1863.11
42132 1844.57
42388 1826.21
42639 1808.04
42911 1790.05
43150 1772.24
43436 1754.61
43695 1737.15
43942 1719.86
44196 1702.75
44463 1685.81
44731 1669.03
45079 1652.43
45403 1635.98
45662 1619.71
45966 1603.59
46294 1587.63
46578 1571.84
46893 1556.2
47281 1540.71
47608 1525.38
47968 1510.2
48303 1495.18
48704 1480.3
49060 1465.57
49443 1450.99
49775 1436.55
50061 1422.26
50419 1408.1
50753 1394.09
51076 1380.22
51468 1366.49
51782 1352.89
52148 1339.43
52498 1326.1
52946 1312.91
53293 1299.84
53655 1286.91
54001 1274.11
54427 1261.43
54885 1248.88
55272 1236.45
55647 1224.15
56119 1211.97
56524 1199.91
56968 1187.97
57358 1176.15
57790 1164.45
58262 1152.86
58757 1141.39
59162 1130.03
59585 1118.79
59992 1107.65
60372 1096.63
60786 1085.72
61247 1074.92
61602 1064.22
62058 1053.63
62413 1043.15
62923 1032.77
63351 1022.49
63765 1012.32
64256 1002.25
64853 992.275
65338 982.401
65771 972.626
66214 962.949
66646 953.367
67092 943.881
67524 934.489
67911 925.191
68389 915.985
68822 906.871
69235 897.847
69779 888.914
70178 880.069
70662 871.312
71177 862.642
71601 854.059
72071 845.561
72608 837.147
73102 828.818
73558 820.571
73986 812.406
74409 804.322
74812 796.319
75299 788.396
75753 780.551
76211 772.784
76638 765.095
77074 757.482
77540 749.945
78002 742.483
78393 735.095
78854 727.781
79216 720.539
79702 713.37
80137 706.272
80549 699.244
80991 692.287
81445 685.398
81864 678.578
82346 671.826
82706 665.142
83220 658.523
83755 651.971
84137 645.484
84499 639.061
84949 632.702
85380 626.407
85769 620.174
86184 614.003
86740 607.894
87111 601.845
87535 595.857
87892 589.928
88253 584.058
88688 578.246
89155 572.493
89624 566.796
90000 561.157
90478 555.573
90835 550.045
91329 544.572
91770 539.153
92200 533.789
92873 528.477
93249 523.219
93711 518.013
94243 512.859
94649 507.755
95042 502.703
95468 497.701
95842 492.749
96241 487.846
96655 482.992
96969 478.186
97348 473.428
97705 468.717
98010 464.054
98322 459.436
98662 454.865
98940 450.339
99342 445.858
99681 441.421
99967 437.029
100281 432.681
100553 428.375
100813 424.113
101105 419.893
101340 415.715
101575 411.579
101800 407.483
102064 403.429
102378 399.415
102688 395.44
102910 391.506
103180 387.61
103414 383.753
103652 379.935
103811 376.155
104040 372.412
104248 368.706
104474 365.037
104710 361.405
104922 357.809
105161 354.249
105409 350.724
105564 347.234
105797 343.779
105963 340.359
106232 336.972
106412 333.619
106614 330.3
106772 327.013
107007 323.759
107185 320.538
107339 317.348
107513 314.191
107696 311.064
107897 307.969
108069 304.905
108254 301.871
108400 298.867
108577 295.894
108724 292.949
108812 290.035
108949 287.149
109114 284.291
109221 281.463
109349 278.662
109649 275.889
109766 273.144
109904 270.426
110009 267.736
110114 265.072
110255 262.434
110391 259.823
110589 257.238
110728 254.678
110856 252.144
111029 249.635
111129 247.151
111283 244.692
111381 242.257
111532 239.847
111625 237.46
111724 235.097
111854 232.758
111959 230.442
112042 228.149
112164 225.879
112273 223.632
112353 221.406
112443 219.203
112507 217.022
112604 214.863
112691 212.725
112787 210.608
112848 208.513
112905 206.438
113006 204.384
113106 202.35
113204 200.337
113290 198.343
113388 196.37
113498 194.416
113587 192.481
113685 190.566
113810 188.67
113907 186.793
114027 184.934
114099 183.094
114207 181.272
114344 179.469
114451 177.683
114580 175.915
114621 174.164
114730 172.431
114832 170.716
114917 169.017
115030 167.335
115127 165.67
115185 164.022
115260 162.39
115328 160.774
115363 159.174
115473 157.591
115556 156.022
115640 154.47
115678 152.933
115688 151.411
115713 149.905
115721 148.413
115747 146.936
115759 145.474
115772 144.027
115802 142.594
115816 141.175
115838 139.77
115845 138.38
115853 137.003
115872 135.639
115888 134.29
115905 132.954
115914 131.631
115927 130.321
115947 129.024
115964 127.74
115988 126.469
116007 125.211
116042 123.965
116059 122.732
116081 121.51
116093 120.301
116109 119.104
116136 117.919
116157 116.746
116176 115.584
116187 114.434
116210 113.296
116226 112.168
116251 111.052
116282 109.947
116296 108.853
116315 107.77
116331 106.698
116353 105.636
116383 104.585
116395 103.544
116407 102.514
116413 101.494
116422 100.484
116427 99.4843
116431 98.4944
116435 97.5144
116438 96.5441
116452 95.5835
116467 94.6324
116475 93.6908
116485 92.7586
116495 91.8356
116519 90.9218
116545 89.1214
116552 88.2347
116557 87.3567
116574 86.4875
116596 85.6269
116611 84.7749
116617 83.9314
116625 82.2695
116632 81.4509
116640 80.6404
116651 79.838
116660 78.2571
116679 77.4785
116696 76.7075
116707 75.9443
116721 74.4405
116732 73.6998
116748 72.9665
116751 71.5216
116754 70.81
116759 69.4079
116767 68.7172
116769 67.3565
116773 66.6863
116784 65.3659
116793 64.7155
116797 63.434
116809 62.8028
116818 61.5592
116826 60.9467
116836 59.7399
116844 58.557
116854 57.9743
116859 56.8263
116861 55.7011
116867 54.5982
116876 53.517
116884 52.9845
116889 51.9354
116894 50.907
116899 49.899
116900 45.6042
116902 44.7012
116904 43.816
116905 42.9484
116906 40.8538
116909 39.6464
116913 35.8735
116914 33.7844
116916 32.7859
116917 26.8429
116919 25.7903
116920 23.8075
116924 22.874
116925 20.9052
116926 19.8857
116927 10.9135


==> eval/itp/size/matita_sttfa.dat <==
1 29698
2 29649
3 29436.8
4 29143.9
5 28001.1
6 22697.3
7 19732.1
8 19535.7
10 18769.7
11 16481.6
12 16155.2
13 14764.8
17 11968.1
18 10198.5
19 9897.13
20 9701.15
23 7115.28
24 7044.48
25 6768.26
26 6374.11
27 6310.69
29 5943.18
30 5767.53
32 5710.15
33 5653.33
34 5597.08
35 5541.39
36 5064.45
37 4865.87
40 4817.45
41 4628.55
42 4447.07
43 4402.82
44 4105.16
45 4064.31
46 3983.83
47 3944.19
48 3751.83
51 3714.5
52 3604.72
53 3533.34
54 3463.38
56 3361.02
57 3327.58
58 3294.47
59 3229.23
60 3197.1
62 3165.29
63 3071.74
64 3010.92
65 2951.3
66 2892.86
67 2751.77
70 2724.39
71 2697.28
73 2591.52
74 2392.27
75 2298.47
76 2275.6
77 2230.54
79 2208.35
80 2186.37
81 2143.08
82 2121.76
84 2079.74
85 2059.05
87 2038.56
89 1998.2
92 1958.63
95 1939.14
96 1863.11
97 1808.04
98 1754.61
100 1737.15
101 1719.86
102 1669.03
103 1619.71
104 1587.63
105 1556.2
106 1525.38
107 1510.2
108 1495.18
109 1480.3
110 1436.55
111 1394.09
113 1380.22
115 1366.49
118 1352.89
120 1339.43
121 1312.91
122 1299.84
123 1274.11
124 1261.43
126 1224.15
128 1211.97
130 1199.91
131 1187.97
132 1176.15
133 1164.45
134 1118.79
135 1107.65
137 1085.72
138 1074.92
140 1064.22
141 1053.63
143 1022.49
144 1012.32
145 1002.25
147 992.275
151 982.401
152 972.626
153 962.949
154 934.489
155 925.191
157 915.985
158 906.871
159 897.847
161 888.914
164 880.069
166 871.312
167 862.642
169 854.059
170 828.818
172 820.571
173 804.322
174 796.319
179 788.396
182 749.945
184 742.483
186 727.781
188 720.539
192 713.37
193 706.272
195 699.244
196 692.287
199 685.398
201 678.578
206 671.826
208 665.142
209 651.971
210 645.484
213 639.061
216 632.702
217 626.407
220 620.174
222 614.003
225 607.894
227 601.845
230 595.857
232 589.928
234 584.058
236 578.246
237 572.493
239 566.796
240 561.157
241 555.573
242 550.045
243 539.153
244 518.013
245 512.859
250 507.755
253 502.703
255 497.701
260 492.749
264 487.846
266 482.992
268 478.186
269 468.717
270 464.054
271 459.436
273 454.865
276 445.858
278 441.421
279 432.681
280 428.375
281 424.113
284 415.715
285 411.579
286 407.483
292 403.429
296 399.415
299 395.44
300 391.506
301 387.61
303 383.753
304 376.155
305 368.706
308 361.405
310 357.809
313 354.249
317 350.724
319 347.234
322 343.779
324 340.359
325 336.972
327 333.619
329 327.013
330 323.759
331 320.538
333 314.191
334 311.064
336 301.871
337 298.867
340 295.894
342 292.949
344 287.149
346 284.291
347 281.463
349 267.736
350 262.434
354 259.823
359 257.238
360 254.678
364 252.144
365 249.635
368 244.692
369 239.847
371 237.46
372 235.097
374 232.758
375 219.203
376 217.022
377 206.438
380 202.35
382 200.337
384 198.343
385 192.481
386 190.566
387 184.934
388 181.272
390 179.469
392 174.164
393 170.716
394 165.67
395 164.022
396 162.39
397 160.774
399 157.591
400 156.022
401 154.47
402 152.933
403 151.411
404 145.474
405 144.027
407 142.594
408 141.175
409 137.003
411 134.29
412 132.954
413 130.321
414 129.024
417 127.74
419 117.919
420 116.746
421 115.584
427 109.947
432 104.585
433 102.514
434 89.1214
435 88.2347
436 87.3567
437 85.6269
438 83.9314
439 82.2695
441 78.2571
444 77.4785
446 73.6998
450 72.9665
452 68.7172
453 67.3565
454 64.7155
455 63.434
457 62.8028
458 60.9467
459 57.9743
460 52.9845
461 46.9931
462 40.8538
463 39.6464
464 34.8133
465 33.7844
466 32.7859
468 28.7892
470 26.8429
471 24.7791
472 22.874
474 17.9933
475 16.9455
476 12.9358
478 11.9413


==> eval/itp/time/hol_stdlib_u.dat <==
Conf	Mean	Stddev
DK	344.46778243807	0.7530244206710522
DK$\cap p$	77.14788878736	0.4419988116963668
KO	219.91311250144	2.567391817228966
KO$\cap p$	21.310929435480006	0.3175462118376569
DK$_{t=\infty}$	306.55830487568	0.8147106259446523
KO$_{p=1}$	247.01657863329996	0.9327349972022513
KO$_{c=1}$	281.9264060008	0.8939980337161588
KO$_{c=2}$	182.006307381005	1.1900624548434815
KO$_{c=4}$	147.182315750015	1.3888946080674187
KO$_{c=8}$	146.48550065431002	2.9397535618114268
KO$\setminus c$	89.29557787754001	0.3813735050057301


==> eval/itp/time/isabelle_hol.dat <==
Conf	Mean	Stddev
DK	415.1063610044351	1.728504604103694
DK$\cap p$	195.26584189205002	0.9043914094133002
KO	305.71341498321004	1.9583539508309429
KO$\cap p$	43.18296756048001	0.5526904341750257
DK$_{t=\infty}$	413.883599447135	1.0289439073547697
KO$_{p=1}$	336.173853698535	3.1839072306990666
KO$_{c=1}$	355.01964750125	9.623848708537693
KO$_{c=2}$	222.994931684685	1.998294377456089
KO$_{c=4}$	153.272242359	2.4170116464449847
KO$_{c=8}$	119.909263159955	1.8376796762783252
KO$\setminus c$	86.920547081905	0.3754145300239135


==> eval/itp/time/matita_sttfa.dat <==
Conf	Mean	Stddev
DK	0.5667155257300001	0.009581185565732255
DK$\cap p$	0.178605083295	0.0066781373589376225
KO	0.31050767715500005	0.005665271029381942
KO$\cap p$	0.09258432101666667	0.0026823992174053674
DK$_{t=\infty}$	0.38696204887499996	0.01036776461037878
KO$_{p=1}$	0.33238482520999996	0.005635815456273523
KO$_{c=1}$	0.34853290151	0.00618445587898884
KO$_{c=2}$	0.2511509692116667	0.013871114369378922
KO$_{c=4}$	0.22885121141769232	0.010497287131088719
KO$_{c=8}$	0.235110323355	0.010207662888085665
KO$\setminus c$	0.12263920191673913	0.004178001889005184

